A basis for the Kauffman skein module of the product of a surface and a circle

The Kauffman bracket skein module $S(M)$ of a 3-manifold $M$ is a $\mathbb{Q}(A)$-vector space spanned by links in $M$ modulo the so-called Kauffman relations. In this article, for any closed oriented surface $\Sigma$ we provide an explicit spanning family for the skein modules $S(\Sigma\times S^1)$. Combined with earlier work of Gilmer and Masbaum, we answer their question about the dimension of $S(\Sigma\times S^1)$ being $2^{2g+1} + 2g -1$.

==> Equation_nsep1.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Equation_nsep1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{312.21398926bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69675113)%
    \put(0,0){\includegraphics[width=\unitlength]{Equation_nsep1.pdf}}%
    \put(0.14868246,0.67018424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.36581892,0.58546469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.14451421,0.41657427){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.2158051,0.4426608){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+1$}}}%
    \put(0.30181092,0.41436491){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+A^{-1}$}}}%
    \put(0.44002332,0.46542785){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.57238642,0.40967831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.61720701,0.4095166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{-1}$}}}%
    \put(0.73274901,0.44341419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0.83888755,0.41511829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+A$}}}%
    \put(0.4480615,0.67114979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0.93451531,0.4639673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0.01115592,0.41912626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{hence,}}}%
    \put(0.57395672,0.23518646){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.62520362,0.2351865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-A^3$}}}%
    \put(0.73459531,0.26842755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(-0.00074068,0.06771889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{and thus}}}%
    \put(0.14476393,0.06771889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-A^{-1}$}}}%
    \put(0.30781005,0.12442963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.40831942,0.0658887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$= A^3 \gamma_{n-1} + A \gamma_{n+1}$}}}%
  \end{picture}%
\endgroup%


==> Equation_nsep2.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Equation_nsep2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{315.16088867bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68117049)%
    \put(0,0){\includegraphics[width=\unitlength]{Equation_nsep2.pdf}}%
    \put(0.56824078,0.65303887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+1$}}}%
    \put(0.37176572,0.57817714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.56592472,0.40180029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A^{-1}$}}}%
    \put(0.6746247,0.42582979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+1$}}}%
    \put(0.75982633,0.39779847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+A$}}}%
    \put(0.94388783,0.44294456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+1$}}}%
    \put(0.52200773,0.40222136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.11312601,0.41112682){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A$}}}%
    \put(0.19313808,0.43201551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n-1$}}}%
    \put(0.28559229,0.40942362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+A^{-1}$}}}%
    \put(0.2791785,0.65580851){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(-0.0013386,0.41158096){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{hence,}}}%
    \put(0.52356339,0.22936101){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.57433111,0.22936109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-A^3$}}}%
    \put(0.68269993,0.26229131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+1$}}}%
    \put(0.00863364,0.06527249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{and thus}}}%
    \put(0.15277772,0.06527249){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-A^{-1}$}}}%
    \put(0.35103265,0.11963988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.41386882,0.06345942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$= A^3 \gamma_{n+1} + A \gamma_{n-1}$}}}%
    \put(0.47534257,0.44546513){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
  \end{picture}%
\endgroup%


==> Relation_Tore.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Relation_Tore.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{382.96894531bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28521306)%
    \put(0,0){\includegraphics[width=\unitlength]{Relation_Tore.pdf}}%
    \put(-0.00059567,0.13715976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lbrace k \rbrace$}}}%
    \put(0.43241104,0.13578124){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+\lbrace k-2 \rbrace$}}}%
    \put(0.9236312,0.13736316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\equiv 0$}}}%
    \put(0.53747364,0.27214902){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$n-2$ curves}}}%
    \put(0.06086245,0.26086733){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$n$ curves}}}%
  \end{picture}%
\endgroup%

